Discoveries and Timing of Pulsars in M62

Using MeerKAT, we have discovered three new millisecond pulsars (MSPs) in the bulge globular cluster M62: M62H, M62I, and M62J. All three are in binary systems, which means all ten known pulsars in the cluster are in binaries. M62H has a planetary-mass companion with a median mass $M_{\rm c,med} \sim 3$ M$_{\rm J}$ and a mean density of $\rho \sim 11$ g cm$^{-3}$. M62I has an orbital period of 0.51 days and a $M_{\rm c,med} \sim 0.15$ M$_{\odot}$. Neither of these low-mass systems exhibit eclipses. M62J has only been detected in the two UHF band (816 MHz) observations with a flux density $S_{816} = 0.08$ mJy. The non-detection in the L-band (1284 MHz) indicates it has a relatively steep spectrum ($\beta < -3.1$). We also present 23-yr-long timing solutions obtained using data from the Parkes "Murriyang", Effelsberg and MeerKAT telescopes for the six previously known pulsars. For all these pulsars, we measured the second spin-period derivatives and the rate of change of orbital period caused by the gravitational field of the cluster, and their proper motions. From these measurements, we conclude that the pulsars' maximum accelerations are consistent with the maximum cluster acceleration assuming a core-collapsed mass distribution. Studies of the eclipses of the redback M62B and the black widow M62E at four and two different frequency bands, respectively, reveal a frequency dependence with longer and asymmetric eclipses at lower frequencies. The presence of only binary MSPs in this cluster challenges models which suggest that the MSP population of core-collapsed clusters should be dominated by isolated MSPs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
